Faster Wasserstein Distance Estimation with the Sinkhorn Divergence

The squared Wasserstein distance is a natural quantity to compare probability distributions in a non-parametric setting. This quantity is usually estimated with the plug-in estimator, defined via a discrete optimal transport problem which can be solved to $\epsilon$-accuracy by adding an entropic regularization of order $\epsilon$ and using for instance Sinkhorn's algorithm. In this work, we propose instead to estimate it with the Sinkhorn divergence, which is also built on entropic regularization but includes debiasing terms. We show that, for smooth densities, this estimator has a comparable sample complexity but allows higher regularization levels, of order $\epsilon^{1/2}$, which leads to improved computational complexity bounds and a strong speedup in practice. Our theoretical analysis covers the case of both randomly sampled densities and deterministic discretizations on uniform grids. We also propose and analyze an estimator based on Richardson extrapolation of the Sinkhorn divergence which enjoys improved statistical and computational efficiency guarantees, under a condition on the regularity of the approximation error, which is in particular satisfied for Gaussian densities. We finally demonstrate the efficiency of the proposed estimators with numerical experiments.

==> figures/OT_Nsamples_10000_dimension_5_new.csv <==
blur error_on_cost std_on_cost error_on_potentials std_on_potentials
5.00000   1.82947   0.00570   0.25407   0.00049  
1.00000   1.54189   0.00495   0.16799   0.00070  
0.90000   1.50659   0.00378   0.15952   0.00063  
0.80000   1.46466   0.00305   0.14958   0.00069  
0.70000   1.41483   0.00359   0.13804   0.00092  
0.60000   1.35175   0.00346   0.12506   0.00062  
0.50000   1.27564   0.00282   0.10983   0.00073  
0.40000   1.17430   0.00312   0.09264   0.00065  
0.30000   1.04061   0.00269   0.07265   0.00070  
0.20000   0.85546   0.00252   0.05113   0.00097  
0.10000   0.57675   0.00174   0.02817   0.00153  
0.09000   0.54028   0.00173   0.02584   0.00138  
0.05000   0.36932   0.00179   0.01990   0.00199  
0.01000   0.12491   0.00271   0.02156   0.00246  


==> figures/OT_Nsamples_1000_dimension_5.csv <==
blur error_on_cost std_on_cost error_on_potentials std_on_potentials
5.00000   1.83079   0.01698   0.25430   0.00515  
1.00000   1.54450   0.00926   0.16959   0.00545  
0.90000   1.50244   0.00943   0.16078   0.00480  
0.80000   1.46838   0.01091   0.15123   0.00358  
0.70000   1.41478   0.01205   0.14246   0.00386  
0.60000   1.35501   0.00988   0.12817   0.00337  
0.50000   1.27578   0.01085   0.11453   0.00334  
0.40000   1.17635   0.01136   0.09937   0.00420  
0.30000   1.04501   0.00900   0.08173   0.00644  
0.20000   0.86214   0.00797   0.06534   0.00685  
0.10000   0.58599   0.00830   0.05118   0.00585  
0.09000   0.55221   0.00715   0.05224   0.00820  
0.05000   0.38802   0.00774   0.05438   0.00750  
0.01000   0.17839   0.00880   0.05959   0.00749  


==> figures/OT_lambda_0.01_dimension_10.csv <==
Nsamples error_on_cost std_on_cost error_on_potentials std_on_potentials
10.00000  1.15649   0.11653   0.26348   0.05255  
100.00000 0.67962   0.01859   0.13890   0.01292  
200.00000 0.58228   0.01234   0.11240   0.00524  
500.00000 0.48650   0.00952   0.08774   0.00479  
1000.00000 0.43065   0.00476   0.07371   0.00225  
2000.00000 0.38346   0.00413   0.06055   0.00150  
5000.00000 0.33399   0.00244   0.04706   0.00070  
10000.00000 0.30403   0.00155   0.03931   0.00055  


==> figures/OT_lambda_0.01_dimension_10_new.csv <==
Nsamples error_on_cost std_on_cost error_on_potentials std_on_potentials
10.00000  1.17023   0.10362   0.29421   0.02532  
100.00000 0.67393   0.01955   0.15364   0.00888  
200.00000 0.57847   0.01560   0.12668   0.00532  
500.00000 0.48626   0.00725   0.09898   0.00245  
1000.00000 0.43134   0.00405   0.08271   0.00183  
2000.00000 0.38218   0.00369   0.06853   0.00136  
5000.00000 0.33363   0.00243   0.05399   0.00059  
10000.00000 0.30411   0.00165   0.04523   0.00034  


==> figures/OT_lambda_0.01_dimension_5.csv <==
Nsamples error_on_cost std_on_cost error_on_potentials std_on_potentials
10.00000  0.80429   0.12510   0.29110   0.08522  
100.00000 0.34835   0.02655   0.14945   0.01704  
200.00000 0.27137   0.01662   0.11061   0.01645  
500.00000 0.20862   0.01042   0.07768   0.01125  
1000.00000 0.17427   0.00849   0.05596   0.00688  
2000.00000 0.15239   0.00613   0.04150   0.00389  
5000.00000 0.13483   0.00364   0.02812   0.00322  
10000.00000 0.12525   0.00199   0.02092   0.00168  
20000.00000 0.11937   0.00181   0.01513   0.00142  
50000.00000 0.11511   0.00109   0.00990   0.00083  


==> figures/OT_lambda_0.01_dimension_5_new.csv <==
Nsamples error_on_cost std_on_cost error_on_potentials std_on_potentials
10.00000  0.88077   0.14435   0.38834   0.07401  
100.00000 0.34739   0.02281   0.15802   0.01949  
200.00000 0.27625   0.01710   0.12342   0.01887  
500.00000 0.21095   0.01084   0.08127   0.00896  
1000.00000 0.17835   0.00762   0.06123   0.00899  
2000.00000 0.15274   0.00495   0.04400   0.00434  
5000.00000 0.13390   0.00340   0.02889   0.00242  
10000.00000 0.12446   0.00249   0.02107   0.00182  


==> figures/OT_lambda_0.01_dimension_5_xmax10000.csv <==
Nsamples error_on_cost std_on_cost error_on_potentials std_on_potentials
10.00000  0.80429   0.12510   0.29110   0.08522  
100.00000 0.34835   0.02655   0.14945   0.01704  
200.00000 0.27137   0.01662   0.11061   0.01645  
500.00000 0.20862   0.01042   0.07768   0.01125  
1000.00000 0.17427   0.00849   0.05596   0.00688  
2000.00000 0.15239   0.00613   0.04150   0.00389  
5000.00000 0.13483   0.00364   0.02812   0.00322  
10000.00000 0.12525   0.00199   0.02092   0.00168  


==> figures/OT_lambda_1_dimension_10.csv <==
Nsamples error_on_cost std_on_cost error_on_potentials std_on_potentials
10.00000  1.79988   0.11413   0.20885   0.05229  
100.00000 1.74467   0.02672   0.13809   0.01480  
200.00000 1.74879   0.01543   0.12808   0.00674  
500.00000 1.74332   0.01158   0.12475   0.00439  
1000.00000 1.74471   0.00773   0.12399   0.00343  
2000.00000 1.74609   0.00404   0.12240   0.00214  
5000.00000 1.74530   0.00440   0.12212   0.00132  
10000.00000 1.74605   0.00266   0.12192   0.00101  


==> figures/OT_lambda_1_dimension_10_new.csv <==
Nsamples error_on_cost std_on_cost error_on_potentials std_on_potentials
10.00000  1.79381   0.12052   0.21045   0.03257  
100.00000 1.74737   0.02921   0.13272   0.00624  
200.00000 1.74643   0.02031   0.12811   0.00281  
500.00000 1.74386   0.01485   0.12427   0.00188  
1000.00000 1.74687   0.00686   0.12295   0.00102  
2000.00000 1.74548   0.00500   0.12273   0.00076  
5000.00000 1.74627   0.00341   0.12221   0.00047  
10000.00000 1.74607   0.00244   0.12207   0.00026  


==> figures/OT_lambda_1_dimension_5.csv <==
Nsamples error_on_cost std_on_cost error_on_potentials std_on_potentials
10.00000  1.61879   0.17124   0.30854   0.08686  
100.00000 1.56079   0.04905   0.18538   0.01417  
200.00000 1.54125   0.02491   0.17989   0.01212  
500.00000 1.54308   0.01964   0.17193   0.00605  
1000.00000 1.54059   0.01150   0.17093   0.00472  
2000.00000 1.53990   0.00807   0.16887   0.00263  
5000.00000 1.54138   0.00549   0.16829   0.00208  
10000.00000 1.54119   0.00422   0.16800   0.00127  
20000.00000 1.54042   0.00279   0.16800   0.00071  
50000.00000 1.54178   0.00146   0.16772   0.00066  


==> figures/OT_lambda_1_dimension_5_new.csv <==
Nsamples error_on_cost std_on_cost error_on_potentials std_on_potentials
10.00000  1.65366   0.17536   0.31220   0.06853  
100.00000 1.54417   0.03996   0.18808   0.01209  
200.00000 1.53958   0.02375   0.17538   0.00570  
500.00000 1.54333   0.01739   0.17129   0.00360  
1000.00000 1.54421   0.01107   0.16975   0.00222  
2000.00000 1.53951   0.00918   0.16854   0.00181  
5000.00000 1.54027   0.00638   0.16839   0.00089  
10000.00000 1.54201   0.00370   0.16785   0.00067  


==> figures/OT_lambda_diff_distr_ellips_dimension_5.csv <==
Nsamples error_on_cost std_on_cost error_on_potentials std_on_potentials
10.00000  0.86695   0.23260   0.38232   0.07375  
100.00000 0.36097   0.03659   0.16842   0.01550  
200.00000 0.27179   0.02836   0.12703   0.01007  
500.00000 0.19762   0.01355   0.09065   0.00710  
1000.00000 0.14942   0.01077   0.06993   0.00546  
2000.00000 0.11688   0.00653   0.05261   0.00328  
5000.00000 0.08502   0.00450   0.03751   0.00153  
10000.00000 0.06675   0.00262   0.02812   0.00141  


==> figures/OT_lambda_opt_dimension_5.csv <==
Nsamples error_on_cost std_on_cost error_on_potentials std_on_potentials
10.00000  1.45493   0.15712   0.28214   0.07551  
100.00000 0.89326   0.02859   0.13066   0.02036  
200.00000 0.87588   0.02102   0.10611   0.01641  
500.00000 0.59570   0.00812   0.07032   0.01093  
1000.00000 0.58859   0.00629   0.05223   0.00711  
2000.00000 0.58129   0.00473   0.04130   0.00644  
5000.00000 0.13483   0.00364   0.02812   0.00322  
10000.00000 0.12525   0.00199   0.02092   0.00168  


==> figures/R1_Nsamples_10000_dimension_5_new.csv <==
blur error_on_cost std_on_cost error_on_potentials std_on_potentials
5.00000   0.07928   0.00806   0.10036   0.00102  
1.00000   0.04246   0.00588   0.03359   0.00175  
0.90000   0.03832   0.00483   0.02982   0.00238  
0.80000   0.03383   0.00372   0.02537   0.00182  
0.70000   0.03131   0.00358   0.02202   0.00250  
0.60000   0.02538   0.00342   0.01760   0.00182  
0.50000   0.02111   0.00300   0.01618   0.00288  
0.40000   0.01591   0.00255   0.01564   0.00326  
0.30000   0.01226   0.00290   0.01526   0.00207  
0.20000   0.00730   0.00249   0.01779   0.00252  
0.10000   0.00321   0.00246   0.01868   0.00242  
0.09000   0.00257   0.00208   0.01935   0.00241  
0.05000   0.00216   0.00140   0.02186   0.00193  
0.01000   0.00195   0.00148   0.02920   0.00184  


==> figures/R1_Nsamples_1000_dimension_5.csv <==
blur error_on_cost std_on_cost error_on_potentials std_on_potentials
5.00000   0.07744   0.01644   0.10437   0.00376  
1.00000   0.04242   0.00954   0.04865   0.00970  
0.90000   0.02916   0.01303   0.04719   0.00842  
0.80000   0.02979   0.00994   0.04195   0.00851  
0.70000   0.02451   0.01050   0.04102   0.00841  
0.60000   0.01857   0.01092   0.04193   0.01208  
0.50000   0.01231   0.00883   0.04188   0.01037  
0.40000   0.01106   0.00751   0.04416   0.00829  
0.30000   0.00905   0.00521   0.04665   0.00924  
0.20000   0.01590   0.00560   0.04835   0.00879  
0.10000   0.04653   0.00664   0.05257   0.00823  
0.09000   0.05341   0.00818   0.05415   0.00776  
0.05000   0.08263   0.00715   0.05472   0.00742  
0.01000   0.10839   0.00931   0.05641   0.00694  


==> figures/R1_lambda_1_dimension_10.csv <==
Nsamples error_on_cost std_on_cost error_on_potentials std_on_potentials
10.00000  0.49439   0.10451   0.20232   0.07233  
100.00000 0.03689   0.01425   0.08325   0.01146  
200.00000 0.01779   0.01035   0.06755   0.01260  
500.00000 0.01819   0.00921   0.05246   0.00554  
1000.00000 0.02389   0.00765   0.04670   0.00333  
2000.00000 0.02866   0.00545   0.04309   0.00186  
5000.00000 0.03030   0.00287   0.04100   0.00092  
10000.00000 0.03043   0.00175   0.04034   0.00056  


==> figures/R1_lambda_1_dimension_10_new.csv <==
Nsamples error_on_cost std_on_cost error_on_potentials std_on_potentials
10.00000  0.10904   0.07196   0.31801   0.06183  
100.00000 0.03698   0.02734   0.09715   0.01424  
200.00000 0.02888   0.01782   0.07727   0.01219  
500.00000 0.02853   0.01838   0.05843   0.00745  
1000.00000 0.03153   0.00977   0.04933   0.00378  
2000.00000 0.03138   0.00627   0.04470   0.00203  
5000.00000 0.03050   0.00534   0.04189   0.00094  
10000.00000 0.03007   0.00330   0.04071   0.00106  


==> figures/R1_lambda_1_dimension_5.csv <==
Nsamples error_on_cost std_on_cost error_on_potentials std_on_potentials
10.00000  0.44196   0.22662   0.29402   0.09477  
100.00000 0.03426   0.02017   0.11601   0.03079  
200.00000 0.02218   0.02645   0.08450   0.02099  
500.00000 0.03225   0.01875   0.05847   0.00852  
1000.00000 0.03519   0.00860   0.04560   0.00825  
2000.00000 0.03831   0.00784   0.03939   0.00553  
5000.00000 0.04083   0.00433   0.03530   0.00185  
10000.00000 0.04256   0.00420   0.03333   0.00148  
20000.00000 0.04229   0.00228   0.03263   0.00083  
50000.00000 0.04204   0.00154   0.03170   0.00048  


==> figures/R1_lambda_1_dimension_5_new.csv <==
Nsamples error_on_cost std_on_cost error_on_potentials std_on_potentials
10.00000  0.16179   0.09892   0.42284   0.09616  
100.00000 0.04393   0.03545   0.14195   0.03498  
200.00000 0.04065   0.02303   0.10022   0.02494  
500.00000 0.04285   0.02085   0.06612   0.01137  
1000.00000 0.03924   0.01172   0.04980   0.00766  
2000.00000 0.04078   0.01236   0.04279   0.00485  
5000.00000 0.04288   0.00580   0.03565   0.00353  
10000.00000 0.04207   0.00436   0.03362   0.00213  


==> figures/R1_lambda_opt_dimension_5.csv <==
Nsamples error_on_cost std_on_cost error_on_potentials std_on_potentials
10.00000  0.44196   0.22662   0.29402   0.09477  
100.00000 0.03426   0.02017   0.11601   0.03079  
200.00000 0.02266   0.01451   0.08164   0.02183  
500.00000 0.02267   0.01529   0.05479   0.01354  
1000.00000 0.02076   0.01136   0.04081   0.00733  
2000.00000 0.02018   0.00559   0.02793   0.00506  
5000.00000 0.01856   0.00430   0.01959   0.00423  
10000.00000 0.01595   0.00292   0.01477   0.00256  


==> figures/SD_Nsamples_10000_dimension_5_new.csv <==
blur error_on_cost std_on_cost error_on_potentials std_on_potentials
5.00000   0.08262   0.00806   0.10645   0.00068  
1.00000   0.05304   0.00588   0.04860   0.00165  
0.90000   0.04868   0.00483   0.04354   0.00170  
0.80000   0.04507   0.00372   0.03886   0.00188  
0.70000   0.04252   0.00358   0.03418   0.00206  
0.60000   0.03712   0.00342   0.02846   0.00174  
0.50000   0.03168   0.00300   0.02322   0.00202  
0.40000   0.02543   0.00255   0.01855   0.00249  
0.30000   0.01953   0.00290   0.01668   0.00301  
0.20000   0.01265   0.00249   0.01541   0.00206  
0.10000   0.00495   0.00246   0.01824   0.00258  
0.09000   0.00446   0.00208   0.01818   0.00281  
0.05000   0.00171   0.00140   0.02059   0.00243  
0.01000   0.00228   0.00148   0.02677   0.00139  


==> figures/SD_Nsamples_1000_dimension_5.csv <==
blur error_on_cost std_on_cost error_on_potentials std_on_potentials
5.00000   0.07787   0.01644   0.10962   0.00515  
1.00000   0.04796   0.00954   0.05811   0.00645  
0.90000   0.03957   0.01303   0.05379   0.00816  
0.80000   0.03974   0.00994   0.04980   0.00726  
0.70000   0.03341   0.01050   0.04658   0.00666  
0.60000   0.02856   0.01092   0.04672   0.01267  
0.50000   0.02127   0.00883   0.04527   0.00779  
0.40000   0.01586   0.00751   0.04188   0.00824  
0.30000   0.00886   0.00521   0.04322   0.00904  
0.20000   0.00671   0.00560   0.04600   0.01034  
0.10000   0.03247   0.00664   0.05083   0.00700  
0.09000   0.03777   0.00818   0.05217   0.00830  
0.05000   0.06687   0.00715   0.05172   0.00794  
0.01000   0.10479   0.00931   0.05819   0.00699  


==> figures/S_lambda_1_dimension_10.csv <==
Nsamples error_on_cost std_on_cost error_on_potentials std_on_potentials
10.00000  0.41356   0.10451   0.20139   0.07380  
100.00000 0.01955   0.01425   0.08496   0.01341  
200.00000 0.01635   0.01035   0.07013   0.01078  
500.00000 0.02883   0.00921   0.05628   0.00456  
1000.00000 0.03189   0.00765   0.05376   0.00263  
2000.00000 0.03428   0.00545   0.05064   0.00166  
5000.00000 0.03586   0.00287   0.04914   0.00078  
10000.00000 0.03662   0.00175   0.04837   0.00048  


==> figures/S_lambda_1_dimension_10_new.csv <==
Nsamples error_on_cost std_on_cost error_on_potentials std_on_potentials
10.00000  0.09443   0.07196   0.30273   0.07285  
100.00000 0.04038   0.02734   0.11182   0.02091  
200.00000 0.03320   0.01782   0.08096   0.00911  
500.00000 0.04040   0.01838   0.06392   0.00452  
1000.00000 0.03443   0.00977   0.05685   0.00385  
2000.00000 0.03728   0.00627   0.05200   0.00192  
5000.00000 0.03687   0.00534   0.04958   0.00080  
10000.00000 0.03682   0.00330   0.04898   0.00068  


==> figures/S_lambda_1_dimension_5.csv <==
Nsamples error_on_cost std_on_cost error_on_potentials std_on_potentials
10.00000  0.41180   0.22662   0.29772   0.12427  
100.00000 0.03024   0.02017   0.11092   0.02787  
200.00000 0.03285   0.02645   0.08700   0.02101  
500.00000 0.04186   0.01875   0.06851   0.01041  
1000.00000 0.05019   0.00860   0.05591   0.00612  
2000.00000 0.05069   0.00784   0.05275   0.00359  
5000.00000 0.05131   0.00433   0.04895   0.00182  
10000.00000 0.05174   0.00420   0.04786   0.00168  
20000.00000 0.05135   0.00228   0.04732   0.00092  
50000.00000 0.05181   0.00154   0.04685   0.00052  


==> figures/S_lambda_1_dimension_5_new.csv <==
Nsamples error_on_cost std_on_cost error_on_potentials std_on_potentials
10.00000  0.14629   0.09892   0.43118   0.12196  
100.00000 0.05296   0.03545   0.14140   0.04131  
200.00000 0.05256   0.02303   0.09263   0.01941  
500.00000 0.05369   0.02085   0.06894   0.01153  
1000.00000 0.04919   0.01172   0.06018   0.00660  
2000.00000 0.05043   0.01236   0.05381   0.00392  
5000.00000 0.05133   0.00580   0.04971   0.00211  
10000.00000 0.05266   0.00436   0.04819   0.00134  


==> figures/S_lambda_opt_dimension_5.csv <==
Nsamples error_on_cost std_on_cost error_on_potentials std_on_potentials
10.00000  0.25662   0.18572   0.26319   0.10929  
100.00000 0.03024   0.02017   0.11092   0.02787  
200.00000 0.03285   0.02645   0.08700   0.02101  
500.00000 0.01027   0.00759   0.05662   0.01027  
1000.00000 0.01592   0.00892   0.03973   0.00784  
2000.00000 0.01802   0.00524   0.03087   0.00584  
5000.00000 0.02406   0.00335   0.02102   0.00259  
10000.00000 0.01115   0.00245   0.01451   0.00293  


==> figures/computational_complexity/OT_lambda_0.01_dimension_5.csv <==
Nsamples error_on_cost std_on_cost
10.00000  0.87668   0.15710  
100.00000 0.34510   0.03056  
200.00000 0.27217   0.01909  
500.00000 0.20599   0.00997  
1000.00000 0.17690   0.00931  
2000.00000 0.15361   0.00756  
5000.00000 0.13508   0.00292  
10000.00000 0.12546   0.00215  


==> figures/computational_complexity/OT_lambda_0.01_dimension_5_time.csv <==
Nsamples comput_time std_on_time
10.00000  1.59983   0.19306  
100.00000 1.69421   0.05226  
200.00000 1.83634   0.05335  
500.00000 2.08596   0.05200  
1000.00000 2.32143   0.31798  
2000.00000 1.92631   0.16191  
5000.00000 2.06119   0.21088  
10000.00000 3.74802   0.29824  


==> figures/computational_complexity/OT_lambda_0.2_dimension_5.csv <==
Nsamples error_on_cost std_on_cost
10.00000  1.14145   0.14655  
100.00000 0.90637   0.03151  
200.00000 0.88300   0.01836  
500.00000 0.86381   0.01335  
1000.00000 0.85758   0.00817  
2000.00000 0.85682   0.00793  
5000.00000 0.85580   0.00398  
10000.00000 0.85516   0.00237  


==> figures/computational_complexity/OT_lambda_0.2_dimension_5_time.csv <==
Nsamples comput_time std_on_time
10.00000  0.08926   0.03373  
100.00000 0.05736   0.00828  
200.00000 0.05826   0.00700  
500.00000 0.05943   0.00700  
1000.00000 0.07062   0.00767  
2000.00000 0.08784   0.00860  
5000.00000 0.11708   0.01812  
10000.00000 0.20433   0.01387  


==> figures/computational_complexity/R1_lambda_0.2_dimension_5.csv <==
Nsamples error_on_cost std_on_cost
10.00000  0.17447   0.13802  
100.00000 0.03568   0.02230  
200.00000 0.01394   0.01024  
500.00000 0.00997   0.00910  
1000.00000 0.00530   0.00424  
2000.00000 0.00564   0.00464  
5000.00000 0.00713   0.00362  
10000.00000 0.00775   0.00221  


==> figures/computational_complexity/R1_lambda_0.2_dimension_5_time.csv <==
Nsamples comput_time std_on_time
10.00000  2.33939   1.28735  
100.00000 0.57530   0.10565  
200.00000 0.37171   0.04070  
500.00000 0.31846   0.02705  
1000.00000 0.32833   0.02058  
2000.00000 0.39813   0.03734  
5000.00000 0.44835   0.02230  
10000.00000 0.69254   0.04155  


==> figures/computational_complexity/S_lambda_0.2_dimension_5.csv <==
Nsamples error_on_cost std_on_cost
10.00000  0.15240   0.12300  
100.00000 0.02423   0.01671  
200.00000 0.01450   0.01184  
500.00000 0.00991   0.00680  
1000.00000 0.00849   0.00544  
2000.00000 0.00949   0.00519  
5000.00000 0.01349   0.00306  
10000.00000 0.01261   0.00250  


==> figures/computational_complexity/S_lambda_0.2_dimension_5_time.csv <==
Nsamples comput_time std_on_time
10.00000  0.91179   0.69161  
100.00000 0.35144   0.04688  
200.00000 0.23505   0.02563  
500.00000 0.19208   0.03019  
1000.00000 0.18374   0.01231  
2000.00000 0.22028   0.01405  
5000.00000 0.25988   0.01664  
10000.00000 0.40251   0.02230  


==> figures/plug_in_diff_distr_elliptic_W22_dimension_5.csv <==
Nsamples error_on_cost std_on_cost
10.00000  0.87242   0.17634  
100.00000 0.32174   0.03422  
200.00000 0.23274   0.02123  
500.00000 0.16374   0.00974  
1000.00000 0.12789   0.00673  
2000.00000 0.09794   0.00532  
5000.00000 0.07244   0.00305  
10000.00000 0.06005   0.00208  


==> figures/plug_in_diff_distr_elliptic_dimension_5.csv <==
Nsamples error_on_cost std_on_cost
10.00000  0.19039   0.11656  
100.00000 0.07848   0.05535  
200.00000 0.05418   0.03693  
500.00000 0.03994   0.02583  
1000.00000 0.02768   0.01855  
2000.00000 0.02266   0.01048  
5000.00000 0.01808   0.00842  
10000.00000 0.01279   0.00530  


==> figures/plug_in_same_distr_elliptic_W22_dimension_5.csv <==
Nsamples error_on_cost std_on_cost
10.00000  0.92820   0.19131  
100.00000 0.30979   0.01867  
200.00000 0.23413   0.01367  
500.00000 0.16011   0.00376  
1000.00000 0.12254   0.00208  
2000.00000 0.09617   0.00114  
5000.00000 0.07180   0.00057  
10000.00000 0.05918   0.00031  


==> figures/plug_in_same_distr_elliptic_dimension_5.csv <==
Nsamples error_on_cost std_on_cost
10.00000  0.93743   0.08230  
100.00000 0.55965   0.01358  
200.00000 0.48531   0.01156  
500.00000 0.40232   0.00606  
1000.00000 0.35055   0.00343  
2000.00000 0.31015   0.00219  
5000.00000 0.26767   0.00097  
10000.00000 0.24316   0.00059  


==> figures/xp_ultime.csv <==
Error T S R
0.10000   0.02283   0.02730   0.05101  
0.09000   0.02677   0.02832   0.05101  
0.08000   0.03275   0.03580   0.05313  
0.07000   0.04062   0.03584   0.06519  
0.06000   0.04854   0.03584   0.06875  
0.05000   0.08763   0.04101   0.07355  
0.04000   0.11723   0.05400   0.07629  
0.03000   0.17088   0.07108   0.09939  

